Design and optimal control of a tiltrotor micro aerial vehicle for efficient omnidirectional flight

Omnidirectional micro aerial vehicles are a growing field of research, with demonstrated advantages for aerial interaction and uninhibited observation. While systems with complete pose omnidirectionality and high hover efficiency have been developed independently, a robust system that combines the two has not been demonstrated to date. This paper presents the design and optimal control of a novel omnidirectional vehicle that can exert a wrench in any orientation while maintaining efficient flight configurations. The system design is motivated by the result of a morphology design optimization. A six degrees of freedom optimal controller is derived, with an actuator allocation approach that implements task prioritization, and is robust to singularities. Flight experiments demonstrate and verify the system's capabilities.

==> static_allocation.pgf <==
\tikzstyle{block} = [rectangle, text centered, draw=black]
\tikzstyle{arrow} = [thick,->,>=stealth]
\begin{tikzpicture}
\node (df) at (0,-1) {$F,M$};
\node(diff_alloc)[block] at (4,-1) {Static allocation};
\node(result) at (7,-1) {$\omega,\alpha$};
\draw[->](df)--(diff_alloc);
\draw[->](diff_alloc)--(result);
\end{tikzpicture}
